The Combinatorics of Barrier Synchronization

In this paper we study the notion of synchronization from the point of view of combinatorics. As a first step, we address the quantitative problem of counting the number of executions of simple processes interacting with synchronization barriers. We elaborate a systematic decomposition of processes that produces a symbolic integral formula to solve the problem. Based on this procedure, we develop a generic algorithm to generate process executions uniformly at random. For some interesting sub-classes of processes we propose very efficient counting and random sampling algorithms. All these algorithms have one important characteristic in common: they work on the control graph of processes and thus do not require the explicit construction of the state-space.

==> crown_2.pgf <==
\begin{tikzpicture}[node distance=40pt]
\node (a1) {$a_1$};
\node[right of=a1] (a2) {$a_2$};
\node[below of=a1, node distance=40pt] (b1) {$b_1$};
\node[right of=b1] (b2) {$b_2$};
\draw[->] (a1) -- (b1);
\draw[->] (a1) -- (b2);
\draw[->] (a2) -- (b1);
\draw[->] (a2) -- (b2);
\end{tikzpicture}

